Quantitative comparison of filtering methods in lattice QCD

We systematically compare filtering methods used to extract topological excitations (like instantons, calorons, monopoles and vortices) from lattice gauge configurations, namely APE-smearing and spectral decompositions based on lattice Dirac and Laplace operators. Each of these techniques introduces ambiguities, which can invalidate the interpretation of the results. We show, however, that all these methods, when handled with care, reveal very similar topological structures. Hence, these common structures are free of ambiguities and faithfully represent infrared degrees of freedom in the QCD vacuum. As an application we discuss an interesting power-law for the clusters of filtered topological charge.

==> answer2.txt <==
Dear Editor, 

the report of the referee has helped us to improve the paper in 
question in a couple of ways. We would like to address the various 
items in detail below. 

1)  A more detailed comparison of Dirac filtering with 
    the other methods might exceed the scope of this paper
    but might be addressed in a future publication. 
    The primary point, namely that various filtering methods
    see essentially the same topological structures, 
    is already included. A thorough comparison of Dirac 
    filtering and smearing or Laplace filtering would
    have to include more quantities besides the topological 
    density. This would be significantly more elaborate 
    and should be addressed separately. 

2)  Smearing should indeed not be regarded as "ad hoc".
    We removed that from the article. 

3)  There are indeed a couple of different ways to 
    filter a configuration via cooling. However, the 
    usual goal of cooling is to find a nearly 
    classical gauge field configuration. If a classical 
    solution is the objective, then the order of the updates
    is indeed important. However, this is not our goal. 
    Furthermore, we only perform a few smearing sweeps
    where the weight of the central link is rather high. 
    Usual cooling methods use many more links. 
    Therefore, we believe that in our case the order of 
    the update is not important and the method used 
    should be called ``smearing.'' 
    We include the following paragraph in the article 
    to address the issue: 

    "Although we update one link at a time, the weight of 
    the central link $\alpha=0.55$ is quite high, and we 
    do not aim for a classical gauge configuration as 
    cooling does. In this sense, our method qualifies 
    as "smearing" although one can argue about the 
    subtleties in the technique."

4)  The nonlocal properties of eigenmode filtering (Dirac and
    Laplace) may indeed be challenging if one wants to 
    perfom the continuum limit. This is, however, not our 
    current objective. In the current context, the 
    intrinsical nonlocal properties of eigenmode 
    filtering are not fully understood yet. 
    We now state this explicitly in the article in 
    the following sentence:

    "We also remark that smearing is a strictly local procedure,
    while working with eigenmodes introduces an intrinsic nonlocality,
    the consequences of which are not fully understood yet."

5)  We agree that "artifacts" may be an unappropriate wording 
    in this context. "Ambiguities" is more appropritate, 
    since there is no unique definition of topology and 
    topological charge on the lattice. 

6)  The filtering methods are now included in the abstract.

=========================================================================

The original letter from the referee is:
=========================================================================

I have enjoyed reading this manuscript and expect to recommend it
for publication after the authors have had an opportunity to respond
to the comments below.

1) The presentation is reasonably balanced. But several opportunities
to strengthen the conclusions have been missed. The truth is that
the cheapest and oldest method for revealing topology is very good.

While this is adequately stated in the conclusions, I would like to
point out that the historical criticisms of this approach have not
been well balanced. Moreover, there is an unfounded sentiment that
the Dirac definition of the topological charge density is somehow
vastly superior. The authors have an opportunity to set the record
straight and I encourage them to increase the relevance of this
paper by doing so.

2) In section 2, smearing is regarded as ad hoc, but the other methods
do not receive such a negative (but deserving) label. This
imbalance should be addressed.

3) Cooling is described as differing from smearing in that the
original link is neglected. While this is true, the real
difference is in the order in which links are updated. In cooling,
links are updated effectively one at a time, whereas smearing
requires a simultaneous application of Eq (1) to all links.

4) On page 3, it is noted that eigenmode filtering is nonlocal. The
authors should state the impact of this. For example, how does it
bear on the continuum limit of the filtered configurations?

5) I disagree with the assumption - introduced following Eq (5) - that
features from different filtering methods that are not in common
are necessarily artifacts. It may be that some of the methods are
particularly poor and miss features that are preserved in other
filtering methods.

A classic example is in the comparison of standard and improved
cooling. Standard cooling based on the Wilson action has order-a2
errors that act to shrink instanton like structures until they are
destroyed. The smearing investigated in this paper will have a
similar problem. On the other hand, highly improved operators
preserve these structures by reversing the sign of the error terms.
See for example

%\cite{Bilson-Thompson:2004ez}
\bibitem{Bilson-Thompson:2004ez}
S.~O.~Bilson-Thompson, D.~B.~Leinweber, A.~G.~Williams and G.~V.~Dunne,
%``Comparison of $|$Q$|$ = 1 and $|$Q$|$ = 2 gauge-field configurations on the
%lattice four-torus,''
Annals Phys.\ {\bf 311} (2004) 267.
%%CITATION = APNYA,311,267;%%

It would be inappropriate to refer to these preserved structures as
artifacts. Thus, I also disagree with the end of the first
paragraph of the conclusions.

6) The filtering methods explored should be described in the abstract.


With a more balanced presentation of the various filtering methods,
a reconsideration of the assumption discussed above and
stronger conclusions, this manuscript would be suitable for
publication in EPJA.





